The OH Megamaser galaxy IRAS11506-3851: an AGN and starformation revealed by multiwavelength observations

We present Gemini Multi-Object Spectrograph (GMOS) Integral Field Unit (IFU), Hubble Space Telescope (HST) and Very Large Array (VLA) observations of the OH Megamaser (OHM) galaxy IRAS 11506-3851. The HST images reveal an isolated spiral galaxy and the combination with the GMOS-IFU flux distributions and VLA data allow us to identify a partial ring of star-forming regions surrounding the nucleus with a radius of ~ 500 pc. While this ring shows starburst excitation and low velocity dispersion, the region internal to the ring shows higher excitation and velocity dispersion values, with values increasing towards its borders at ~ 240 pc from the nucleus, resembling a projected bubble. The enhanced excitation and velocity dispersion of this bubble surrounds a 8.5 GHz radio emission structure, supporting its origin in a faint AGN that is mostly shocking the surrounding gas via a plasma ejection seen in radio at the present stage. This is the fourth of the 5 OHM galaxies we have studied so far (from our sample of 15 OHM) for which GMOS-IFU data indicate the presence of a previously unknown faint AGN at the nucleus, consistent with the hypothesis that OHM galaxies harbor recently triggered AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
